Adversarial Transfer of Pose Estimation Regression

We address the problem of camera pose estimation in visual localization. Current regression-based methods for pose estimation are trained and evaluated scene-wise. They depend on the coordinate frame of the training dataset and show a low generalization across scenes and datasets. We identify the dataset shift an important barrier to generalization and consider transfer learning as an alternative way towards a better reuse of pose estimation models. We revise domain adaptation techniques for classification and extend them to camera pose estimation, which is a multi-regression task. We develop a deep adaptation network for learning scene-invariant image representations and use adversarial learning to generate such representations for model transfer. We enrich the network with self-supervised learning and use the adaptability theory to validate the existence of scene-invariant representation of images in two given scenes. We evaluate our network on two public datasets, Cambridge Landmarks and 7Scene, demonstrate its superiority over several baselines and compare to the state of the art methods.

==> README.txt <==
TEX files

- main.tex  SVPR submission
- maip-ip.tex IP (added contribution + format )
- app.tex CVPR appendix


Images


1. Save svg from tensorboard , image by image
2. Convert svg into png (Fedora)
>convert Error_Pos.svg Error_Pos.png

TO DO

1. Variable-based re-weighting losses, exclude beta parameter DONE
2. Feature generalization
3. Regression limitations/ scene adaptation
4. Self-supervised learning

---------------------------------
February 2020
Re-submission to IROS 2020,  
Relative pose
sources: iros-*.tex 

Plots:
--------------------------------
March 2020
Re-submission to ECCV 2020



